Information Gain Is Not All You Need

Autonomous exploration in mobile robotics often involves a trade-off between two objectives: maximizing environmental coverage and minimizing the total path length. In the widely used information gain paradigm, exploration is guided by the expected value of observations. While this approach is effective under budget-constrained settings--where only a limited number of observations can be made--it fails to align with quality-constrained scenarios, in which the robot must fully explore the environment to a desired level of certainty or quality. In such cases, total information gain is effectively fixed, and maximizing it per step can lead to inefficient, greedy behavior and unnecessary backtracking. This paper argues that information gain should not serve as an optimization objective in quality-constrained exploration. Instead, it should be used to filter viable candidate actions. We propose a novel heuristic, distance advantage, which selects candidate frontiers based on a trade-off between proximity to the robot and remoteness from other frontiers. This heuristic aims to reduce future detours by prioritizing exploration of isolated regions before the robot's opportunity to visit them efficiently has passed. We evaluate our method in simulated environments against classical frontier-based exploration and gain-maximizing approaches. Results show that distance advantage significantly reduces total path length across a variety of environments, both with and without access to prior map predictions. Our findings challenge the assumption that more accurate gain estimation improves performance and offer a more suitable alternative for the quality-constrained exploration paradigm.

==> supplementary_comments.txt <==
# Information Gain Is Not All You Need

This document explains and comments the supplementary video material for the paper ``Information Gain Is Not All You Need''.

The supplementary material consists of this document and nine video animations of the three methods (nearest frontier "NF", distance advantage "DA", and information gain maximization "IG") on the three environments presented in the paper: office, cave, and maze.

Each frame of each video corresponds to one _planning step_, with the local window of the exploration state depicted with unknown in gray, free in white, and occupied in blue. The office also has exterior windows in cyan, these are not used by any method. The score map is overlaid in color with a color chart on the right. The score map is faded outside of the frontier cells; i.e., the target cell is the maximum scoring frontier cell, or the most red unfaded cell. The actual wall segments of the environment are drawn on top. The past trajectory is indicated by a blue line, and the planned trajectory in green with circles indicating where sensor scans are obtained.

When there are no more frontier cells, the robot takes a long path to the nearest frontier in the global map; however, since no planning happens during this long path, it looks as if thet robot makes a large jump. This is not the case.

